Numerical Kernels on a Spatial Accelerator: A Study of Tenstorrent Wormhole

As AI accelerators gain prominence, their potential for traditional scientific computing workloads remains unclear. This paper explores Tenstorrent's Wormhole architecture, a spatial computing platform designed for neural network acceleration, by implementing three numerical kernels and composing them into a conjugate gradient solver. We present architecture-specific optimizations for sparse numerical algorithms, evaluate their performance against Nvidia GPUs, and expose both challenges and opportunities in porting numerical methods to spatial architectures. Our results demonstrate that AI accelerators merit consideration for workloads traditionally dominated by CPUs and GPUs, and more work should be invested in understanding the capabilities of these architectures and making them accessible to the scientific computing community.

==> MayaTaylor_Figs/fp32_sfpu/spmv_tracy.csv <==
x,y,iterations,z,runtime,nofill,nohalo,neither
1,1,1000,64,593,580.7,593,580.7
2,2,1000,64,591.4,581,591.2,580.7
4,4,1000,64,591.5,582,585,580.7
6,6,1000,64,591.5,582,584,580.7
7,8,1000,64,591.6,582,584,580.7

% in ms for 1000 iterations, spmv only


==> MayaTaylor_Figs/fp32_sfpu/strong-scaling.csv <==
iterations,tiles,corex,corey,remaining,ideal
100,64,4,4,235.819,235.819
100,51,5,5,204.635,150.924
100,34,6,5,159.215,125.77
100,28,6,6,143.441,104.808
100,21,7,7,112.98,77.002
100,18,8,7,111.495,67.376


# This CSV file contains strong scaling results for a computational experiment.
# Columns:
# - iterations: Number of iterations performed
# - tiles: Number of tiles used in the computation per core
# - corex, corey: Grid dimensions for processor cores
# - total: Total runtime (seconds)
# - startup: Startup time (seconds)
# - iteronly: Time spent in iterations only (seconds)
# - ideal: Ideal runtime based on scaling (seconds)

# Only the iterations and the startup were timed, to avoid overhead.


==> MayaTaylor_Figs/fp32_sfpu/wormhole-weak.csv <==
x,y,iterations,z,run1,run2,run3,ideal
1,1,100,64,233.183,234.612,234.731,234.175
2,2,100,64,235.787,234.804,233.929,234.175
4,4,100,64,232.957,236.837,237.38,234.175
5,4,100,64,238.329,238.222,238.199,234.175
5,5,100,64,240.061,238.571,239.346,234.175
6,5,100,64,240.08,238.467,238.365,234.175
6,6,100,64,243.117,241.46,240.762,234.175
7,6,100,64,242.88,241.865,244.092,234.175
7,7,100,64,245.886,248.112,246.035,234.175
8,7,100,64,244.916,245.452,244.386,234.175

% in ms for 100 iterations


==> MayaTaylor_Figs/reduction_pattern/speedup_1.csv <==
kernel_size,speedup,percent_improvement
1,0.9043435401394258,-10.577447133179788
2,0.9918283213850639,-0.823900511685786
3,1.0615518894981026,5.79829305632945
4,1.0893006763452504,8.197982272889627
5,1.1707223701952452,14.58265209084313
6,1.183888739452152,15.53260313441675
7,1.1683503748739927,14.40923703149832


==> MayaTaylor_Figs/reduction_pattern/speedup_128.csv <==
kernel_size,speedup,percent_improvement
1,0.9996830547971806,-0.031704568892966786
2,0.994815079286003,-0.5211944231603662
3,0.9836129593824477,-1.666004952582233
4,1.0033582857058438,0.334704537121696
5,1.0037455806099935,0.37316035879503573
6,1.004455901091991,0.4436134117134036
7,1.007354105616084,0.7300417574201747


==> MayaTaylor_Figs/reduction_pattern/speedup_4.csv <==
kernel_size,speedup,percent_improvement
1,0.9483976966907194,-5.440998379618441
2,0.9504310821315015,-5.215414226282649
3,1.024527577747727,2.394037825867725
4,1.0610774901597118,5.756176219563237
5,1.0651076031659061,6.112772359560801
6,1.0130877305460961,1.291865467469573
7,1.0571519829548266,5.406221988543408


==> MayaTaylor_Figs/reduction_pattern/speedup_64.csv <==
kernel_size,speedup,percent_improvement
1,0.9834418326555585,-1.6836956487533112
2,0.9895550014041471,-1.055524814793704
3,1.0184460516602127,1.8111957555476756
4,1.0017830972391526,0.17799234625406218
5,1.0149239106265775,1.4704462541791894
6,1.0114100911399002,1.1281369683627211
7,1.0091194883110581,0.9037074812935473


==> MayaTaylor_Figs/scaling/bf16-weak-164tiles.csv <==
iterations,tiles,corex,corey,total,ideal
100,164,1,1,271.135,271.135
100,164,2,2,280.863,271.135
100,164,3,3,283.066,271.135
100,164,4,3,284.453,271.135
100,164,4,4,284.186,271.135
100,164,5,4,285.291,271.135
100,164,5,5,285.633,271.135
100,164,6,5,285.813,271.135
100,164,6,6,285.945,271.135
100,164,7,6,287.049,271.135
100,164,7,7,287.902,271.135
100,164,8,7,288.232,271.135

% switching to measuring on the host with timers


==> MayaTaylor_Figs/scaling/strong-scaling-host-timing.csv <==
iterations,tiles,corex,corey,total,ideal
100,164,2,2,280.787,280.787
100,73,3,3,131.232,124.794
100,41,4,4,77.93,70.19675
100,26,5,5,53.525,44.92
100,18,6,6,40.953,31.19
100,13,7,7,33.134,22.92
100,12,8,7,31.95,20.05


# This CSV file contains strong scaling results for a computational experiment.
# Columns:
# - iterations: Number of iterations performed
# - tiles: Number of tiles used in the computation per core
# - corex, corey: Grid dimensions for processor cores
# - total: Total runtime (seconds)
# timed from the host


==> MayaTaylor_Figs/vector_addition/add.csv <==
ntiles,time,ai,perf
% 64, 8.14, .166, 8.05
256, 28.67, .166, 9.14

% in micro seconds for 1 iter only
% using a single core

% to compute perf: ntiles * 1024 / time / 1e3

% effective ai is 1 flop for 4 bytes in, 2 bytes out = 1/6 = .1


==> MayaTaylor_Figs/vector_addition/sfpu_add.csv <==
ntiles,time,ai,perf
64, 42.33, .0625, 1.54
256, 163.48, .0625, 1.6

% in micro seconds for 1 iter only
% using a single core

% to compute perf: ntiles * 1024 / time / 1e3

% divide actually involves: 2 copies and 1 division per element, in addition to pack (for two inputs) and unpack (for one output)
% copy uses the packer (I think) so we count it under Bytes transferred
% so effective ai is actually 1 flop per 4 bytes + 4 bytes + 2 bytes out = 1/10 = 0.1

